Self-Confidence of Undergraduate Students in Designing Software Architecture

Software architecture students, often, lack self-confidence in their ability to use their knowledge to design software architectures. This paper investigates the relations between undergraduate software architecture students' self-confidence and their course expectations, cognitive levels, preferred learning methods, and critical thinking. We developed a questionnaire with open-ended questions to assess the self-confidence levels and related factors, which was taken by one-hundred ten students in two semesters. The students answers were coded and analyzed afterward. We found that self-confidence is weakly associated with the students' critical thinking and independent from their cognitive levels, preferred learning methods, and expectations from the course. The results suggest that to improve the self-confidence of the students, the instructors should work on improving the students' critical thinking capabilities.

==> Data2017.txt <==
Expectation [3, 3, 4, 6, 0, 2, 1, 0, 0, 3, 7, 0, 1, 3, 0, 3, 0, 0, 8, 5, 4, 2, 1, 0, 1, 4, 4, 7, 2, 1, 0, 5, 0, 16, 0, 5, 0, 1, 0, 1, 2, 4, 0, 12, 1, 0, 0, 1, 0, 2, 13, 2, 6, 9, 5, 2, 0, 1, 0, 10, 0, 1, 0, 0, 2, 0, 1, 2, 5, 3, 2, 5, 8, 1, 11, 1, 0, 1, 0, 2, 0, 10, 4, 1, 2, 9, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
index [1, 2, 2, 3, 3, 4, 5, 5, 5, 6, 7, 7, 8, 9, 9, 10, 10, 10, 10, 11, 12, 13, 14, 14, 15, 16, 17, 17, 18, 19, 19, 20, 20, 21, 21, 22, 22, 23, 23, 24, 25, 26, 26, 27, 28, 28, 28, 29, 29, 30, 30, 31, 31, 32, 32, 33, 33, 34, 34, 35, 35, 36, 36, 36, 37, 37, 38, 39, 39, 40, 41, 41, 42, 43, 44, 45, 45, 46, 46, 47, 47, 48, 49, 50, 51, 51, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
Cognitivelevel[4, 7, 0, 5, 0, 5, 2, 0, 0, 7, 2, 0, 2, 5, 0, 4, 0, 0, 0, 7, 5, 5, 5, 0, 5, 5, 4, 0, 4, 1, 0, 4, 0, 5, 0, 4, 0, 4, 0, 4, 6, 4, 0, 4, 4, 0, 0, 5, 0, 4, 0, 5, 0, 7, 0, 4, 0, 2, 0, 4, 0, 4, 0, 0, 4, 0, 4, 4, 0, 5, 5, 0, 5, 5, 2, 5, 0, 4, 0, 4, 0, 4, 4, 3, 4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
Confidence [4, 2, 0, 2, 0, 4, 3, 0, 0, 5, 3, 0, 2, 1, 0, 1, 0, 0, 0, 4, 2, 2, 1, 0, 4, 4, 2, 0, 3, 2, 0, 3, 0, 1, 0, 3, 0, 1, 0, 1, 3, 3, 0, 1, 4, 0, 0, 2, 0, 4, 0, 2, 0, 5, 0, 5, 0, 4, 0, 5, 0, 3, 0, 0, 2, 0, 1, 2, 0, 1, 2, 0, 1, 5, 5, 1, 0, 3, 0, 3, 0, 2, 2, 1, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
IOT_WEB [7, 3, 0, 2, 3, 4, 2, 3, 4, 4, 4, 1, 5, 1, 2, 2, 0, 0, 0, 3, 2, 3, 1, 0, 7, 2, 2, 3, 7, 1, 5, 2, 3, 2, 0, 1, 2, 2, 0, 1, 3, 3, 1, 1, 3, 0, 0, 2, 5, 1, 0, 1, 0, 7, 0, 5, 1, 5, 0, 2, 0, 2, 0, 0, 2, 0, 3, 1, 0, 2, 2, 0, 2, 7, 2, 1, 3, 3, 0, 3, 1, 1, 2, 1, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
learnMethod [6, 4, 0, 3, 0, 12, 13, 0, 0, 7, 7, 0, 2, 8, 0, 1, 2, 4, 17, 1, 13, 4, 1, 2, 6, 1, 4, 0, 2, 1, 2, 8, 0, 7, 5, 5, 4, 8, 5, 3, 6, 1, 0, 4, 4, 14, 17, 5, 0, 3, 0, 6, 0, 8, 0, 3, 0, 1, 2, 3, 15, 1, 2, 3, 3, 13, 5, 2, 0, 6, 3, 0, 6, 10, 3, 3, 0, 4, 10, 5, 0, 4, 13, 6, 6, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
Effectiveness [2, 3, 0, 1, 0, 3, 4, 0, 0, 2, 2, 0, 2, 1, 0, 1, 0, 0, 0, 4, 1, 2, 1, 0, 3, 2, 2, 0, 1, 1, 0, 2, 0, 1, 0, 2, 0, 2, 0, 1, 4, 2, 0, 3, 2, 0, 0, 2, 0, 2, 0, 3, 0, 3, 0, 1, 0, 3, 0, 3, 0, 4, 0, 0, 3, 0, 1, 4, 0, 3, 2, 0, 4, 3, 3, 4, 0, 4, 0, 2, 0, 2, 4, 1, 4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
group Expectation [16, 12, 6, 6, 6, 2, 2, 2, 2, 2, 1, 1, 1, 0, 0, 1, 0, 0]
group Cognitive level [1, 5, 1, 23, 16, 1, 4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
group Confidence [12, 15, 10, 8, 6, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
group IOT_WEB [16, 21, 14, 4, 5, 0, 5, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
group learnMethod [8, 8, 10, 9, 6, 8, 3, 4, 0, 2, 0, 1, 4, 1, 1, 0, 2, 0, 0, 0]
group Effectiveness [12, 17, 12, 10, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
corrCognitivelevelConfidence
[[ 0.  1.  0.  0.  0.]
 [ 0.  1.  2.  1.  1.]
 [ 1.  0.  0.  0.  0.]
 [ 5.  6.  7.  3.  2.]
 [ 6.  6.  0.  3.  1.]
 [ 0.  0.  1.  0.  0.]
 [ 0.  1.  0.  1.  2.]]
count 51
corrConfidenceEffectiveness
[[ 7.  3.  1.  0.  1.]
 [ 1.  6.  5.  4.  1.]
 [ 2.  3.  0.  3.  4.]
 [ 2.  3.  4.  1.  0.]]

[[ 1.         -0.38104902 -0.10624324  0.16984156]
 [-0.38104902  1.         -0.34369989  0.68680282]
 [-0.10624324 -0.34369989  1.         -0.83405766]
 [ 0.16984156  0.68680282 -0.83405766  1.        ]]
count 67
corrLearnMethodConfidence
[[ 2.  1.  2.  3.  0.]
 [ 2.  3.  2.  1.  0.]
 [ 2.  3.  1.  1.  3.]
 [ 2.  4.  2.  1.  0.]
 [ 3.  1.  2.  0.  0.]
 [ 3.  2.  1.  2.  0.]
 [ 1.  0.  1.  0.  1.]
 [ 2.  0.  1.  0.  1.]
 [ 0.  0.  0.  0.  0.]
 [ 0.  0.  1.  0.  1.]
 [ 0.  0.  0.  0.  0.]
 [ 0.  0.  0.  1.  0.]
 [ 0.  3.  1.  0.  0.]
 [ 0.  0.  0.  1.  0.]
 [ 0.  0.  0.  0.  1.]
 [ 0.  0.  0.  0.  0.]
 [ 1.  0.  0.  1.  0.]]
count 65
corrIOTWEBCognitivelevel
[[  1.   1.   1.   9.   4.   0.   0.]
 [  0.   2.   0.  10.   9.   0.   0.]
 [  0.   1.   0.   7.   3.   1.   2.]
 [  0.   2.   0.   0.   1.   0.   1.]
 [  1.   2.   0.   1.   1.   0.   0.]
 [  0.   0.   0.   0.   0.   0.   0.]
 [  0.   0.   0.   2.   2.   0.   1.]]
count 65
corrIOTWEBConfidence
[[ 6.  4.  4.  1.  1.]
 [ 6.  8.  4.  1.  2.]
 [ 2.  4.  6.  2.  0.]
 [ 0.  0.  2.  1.  1.]
 [ 0.  3.  0.  1.  1.]
 [ 0.  0.  0.  0.  0.]
 [ 0.  0.  1.  2.  2.]]
count 65
corrIOTWEBEffectiveness
[[ 6.  6.  2.  2.]
 [ 5.  7.  4.  5.]
 [ 2.  6.  1.  5.]
 [ 0.  2.  1.  1.]
 [ 2.  2.  1.  0.]
 [ 0.  0.  0.  0.]
 [ 1.  1.  3.  0.]]
count 60
corrExpectationConfidence
[[ 6.  3.  3.  3.  1.]
 [ 0.  6.  3.  2.  1.]
 [ 3.  1.  0.  1.  1.]
 [ 0.  4.  1.  1.  0.]
 [ 0.  2.  2.  1.  1.]
 [ 0.  2.  0.  0.  0.]
 [ 0.  1.  1.  0.  0.]
 [ 2.  0.  0.  0.  0.]
 [ 0.  1.  0.  0.  1.]
 [ 0.  1.  0.  0.  1.]
 [ 0.  0.  0.  0.  1.]
 [ 1.  0.  0.  0.  0.]
 [ 0.  0.  0.  1.  0.]
 [ 0.  0.  0.  0.  0.]
 [ 0.  0.  0.  0.  0.]
 [ 1.  0.  0.  0.  0.]]

